Phase and equation of state of finite density QC$_2$D at lower temperature

We investigate the phase structure and the equation of state (EoS) for dense two-color QCD at low temperatures, $T = 40$ MeV ($32^4$ lattice) and $T = 80$ MeV ($16^4$ lattice). A rich phase structure below the pseudo-critical temperature $T_c$ as a function of quark chemical potential $\mu$ has been revealed. By performing $T = 40$ MeV simulations, essentially similar results to the previous ones at $T = 80$ MeV are obtained, but several finer understandings are achieved. Breaking of the conformal bound is also confirmed thanks to smaller statistical errors. This talk is mainly based on Refs.~\cite{Iida:2022hyy, Iida:2024irv}. It also includes related studies and subsequent developments that were not mentioned in the original papers.

==> other/readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

